Toward determining the number of observable supermassive black hole shadows

We present estimates for the number of shadow-resolved supermassive black hole (SMBH) systems that can be detected using radio interferometers, as a function of angular resolution, flux density sensitivity, and observing frequency. Accounting for the distribution of SMBHs across mass, redshift, and accretion rate, we use a new semi-analytic spectral energy distribution model to derive the number of SMBHs with detectable and optically thin horizon-scale emission. We demonstrate that (sub)millimeter interferometric observations with ${\sim}0.1$ $\mu$as resolution and ${\sim}1$ $\mu$Jy sensitivity could access ${>}10^6$ SMBH shadows. We then further decompose the shadow source counts into the number of black holes for which we could expect to observe the first- and second-order lensed photon rings. Accessing the bulk population of first-order photon rings requires ${\lesssim}2$ $\mu$as resolution and ${\lesssim}0.5$ mJy sensitivity, while doing the same for second-order photon rings requires ${\lesssim}0.1$ $\mu$as resolution and ${\lesssim}5$ $\mu$Jy sensitivity. Our model predicts that with modest improvements to sensitivity, as many as $\sim$5 additional horizon-resolved sources should become accessible to the current Event Horizon Telescope (EHT), while a next-generation EHT observing at 345 GHz should have access to ${\sim}$3 times as many sources. More generally, our results can help guide enhancements of current arrays and specifications for future interferometric experiments that aim to spatially resolve a large population of SMBH shadows or higher-order photon rings.

==> response_to_referee.txt <==
We thank the referee for the kind comments and for providing a very constructive report.  Below, we detail our responses to each of the referee's comments.  Associated edits to the manuscript are highlighted using red text.

=========================================

A spherically accreting supermassive black hole (SMBH) emits a ring of radiation surrounding a shadow whose diameter is ≈ 5 times the Schwarzschild radius and hence measures the SMBH mass. Recently the Earth-baseline Event Horizon Telescope (EHT) resolved the SMBH shadow of M87 at ν = 230 GHz. Its angular diameter is ϑ ≈ 40 µas at 17 Mpc distance, its flux density is S ≈ 0.5 Jy, and its mass is M ≈ 6.5 × 109 M. This paper scales those numbers to estimate the number N(θr, σν) of SMBH shadows and “photon rings” that might be detected and resolved at frequency ν with angular resolution θr and sensitivity σν.

The paper, especially Section 2, is very well written and educational, walking readers through the physics and observational techniques used to resolve the shadows of SMBHs. Although it devotes considerable effort to estimating the enormous technical improvements needed to image the very large (and somewhat arbitrary) number N > 106 of SMBH shadows, its principal value is in pointing out which practical improvements would be most beneficial in the forseeable future. I recommend publication in the ApJ after the authors consider my requests below to present some numerical values for their estimated quantities in order to make the paper more accessible to non-specialist readers. I don’t need to review the revised version. Specific questions and comments for the author are listed below.

-----------------------------------------

Line 21: The sentence “We demonstrate that in excess of a million SMBH shadows meeting these criteria are potentially accessible to interferometric observations with sufficient angular resolution and sensitivity.” seems to be a tautology defining sufficient angular resolution and sensitivity because Figure 5 shows N(θr, σν) > 108 with no sign of a cutoff near 106. The paper should discuss how feasible it is to reach the sensitivity (σν ∼ 10−6 Jy) and resolution (θr ∼ 0.3 µas) needed for N & 106. (Is that the function of Figure 7, in which case the sensitivity needed to detect N > 106 SMBH shadows seems to be σν < 10−6 Jy, not the σν ∼ 10−5 Jy indicated by Figure 4?) Where did the apparently arbitrary number N & 106 come from?

> We note that the quoted sentence is not strictly tautological because arbitrary improvements to sensitivity and angular resolution do not yield access to arbitrarily large numbers of SMBH shadows; the observable Universe contains a finite number of SMBHs, and only a subset of those have observable shadows (i.e., some are obscured).  I.e., the absolute number of SMBH shadows that are observationally accessible -- even if only in principle, and even if only a lower limit -- is thus one of the results from this paper.

That said, we agree that the choice of a million objects is an arbitrarily specific quantification of the intended statement, which might more generally be expressed as something like "a  very large number of SMBH shadows are observationally accessible."  We emphasize that the specific value of a million shadows in no way motivated the analyses that the paper carries out; it is just meant to be an after-the-fact representation of how many objects turn out to be observationally accessible.

We have now modified the corresponding sentences in the abstract and conclusion to hopefully avoid the apparent tautological language.  The feasibility of reaching the associated angular resolution and sensitivity are thus not such a critical inclusion, but we nevertheless provide some details in our responses to similar comments below (see also Section 4.2 of the paper).

-----------------------------------------

Line 70: Measuring SMBH masses for a large statistical sample of galaxies with ∼ 10% uncertainties appears to be the main scientific justification for this study and for future EHT upgrades. How practical is that? If you were given $109 or even $1010 = 1 JWST, how many SMBH masses could you measure? Also, what mass range would be accessible? Would most measureable masses be M & 109 M, or could you measure an interesting number of SMBHs as small as M ∼ 107 M? (Figure 5 suggests not.) If the shadow is 5 Schwarzshild radii in diameter, the light-crossing time of a 107 M SMBH shadow is ∼ 500 s. Below what mass is variability likely to degrade 10% mass estimates, as it does for the 4 ×106 M SMBH in our Galaxy? How is an upgraded EHT better than potential competitors of comparable cost, such as an upgraded H2O megamaser array? Or are both needed, the EHT to cover M & 109 M and the H2O megamaser array for M . 108 M?

> The question about the economics of SMBH mass measurements -- i.e., how many SMBH masses can be measured per dollar -- is an interesting one, but ultimately beyond the scope of this paper to address.  One advantage of the shadow technique over the megamaser technique is that the former should be much more broadly applicable, because megamaser systems require a rather narrow range of physical conditions and a fortuitous alignment of the accretion disk with the line of sight to be observable.  From a technological standpoint, another benefit of the shadow technique is that it can take advantage of improvements to both collecting area and bandwidth, while the megamaser technique improves only with collecting area.  That said, we agree that for likely near-future capabilities most of the SMBHs with accessible shadows would be high-mass (M > 1e9 solar masses) objects, and very few objects with masses as low as 1e7 are expected.  In this sense, the shadow-based and megamaser-based mass measurement techniques are nicely complementary.

Regarding variability, given the SMBH mass scales that are most abundantly accessible (i.e., M > 1e9 solar masses) it is unlikely that intrinsic variability will pose a large problem for most objects.  Additionally, we don't yet know whether variability will degrade mass constraints even in principle, as the EHT collaboration has yet to publish an analysis of its Sgr A* observations.  Earlier work by Doeleman et al. (2008, Nature, 455, 78) demonstrated how even very sparse interferometric observations combined with simple models of the expected source structure can be used to obtain constraints on the source size (and therefore the mass) even in the face of variability.

-----------------------------------------

Line 176: You might comment on why you can assume the emission is isotropic for readers who know that most compact radio jets are highly Doppler boosted.

> We note that the SED model employed in this paper does not account for jet emission, but just considers the emission from the accretion flow (assumed to be ADAF).  We expect that the lensed horizon-scale emission from this accretion flow -- which is presumably geometrically thick -- will not have a strong directional dependence in the same manner as Doppler-boosted jet emission would.  E.g., in the EHT images of M87, both the approaching and receding portions of the emission ring are visible.

We have now added a footnote in Section 2.1 that makes this point.

-----------------------------------------

Line 186: Give a reference justifying the η = 0.1 assumption.

> Done.

-----------------------------------------

Line 191: Mention that the horizon-scale emission has to be “optically” thin only at the observing wavelength, which is λ ∼ 1 mm.

> Done.

-----------------------------------------

Line 200: σν looks like an rms noise, but is defined as “some sensitivity threshold” for flux density. About how many times the rms noise must σν be to measure 10% masses? For resolved sources, the sensitivity threshold is actually a brightness (e.g., TB in K, or flux density per beam solid angle), not a flux density. Thus statements like σν ∼ 1 mJy for the EHT at 230 GHz must include some assumptions about the number of beams per source or the brightness temperature of the source. What are they?

> Regarding sensitivity requirements, for the EHT M87 analyses sensitivity was not the limiting factor in determining a ~10% mass measurement.  Rather, the ~10% limit stems from our theoretical understanding of the accretion flow, specifically the typical radii that contribute to the emission seen in the ring.  The contribution from data SNR in the EHT measurements was at the <1% level in the EHT's derived mass constraint, which means that we could afford a factor ~100 worse sensitivity -- i.e., RMS noise at the ~0.1 Jy level for a ~1 Jy source -- and still retain a ~10% mass measurement.  So we estimate that the RMS noise should be on the order of ~10x smaller than the source flux density to achieve a 10% mass measurement.

Regarding brightness versus flux density, this concern is not relevant for our work because the calculations we have presented do not assume that imaging can be performed.  Rather, we have restricted our focus to the strength of the visibility signal, which is a true flux density.

-----------------------------------------

Line 218, footnote 1: Write φ' = ln(10)MΦ' instead of φ = ln(10)MΦ' to avoid confusion with Φ(M, z), which is also per unit redshift range.

> Done.

-----------------------------------------

Equation 10: Mcutoff = 3.5×1010 M still allows some very large SMBH masses; e.g., M = 1011 M. Are there any physical or observational reasons to believe that such large M cannot exist or is extremely rare?

> There are both physical and empirical reasons to believe that there ought to be an approximate upper limit to SMBH masses that is on the order of ~10^10 solar masses, and we have followed the reasoning from Nararajan & Treister (2009).  Physically, accreting SMBHs are expected to self-regulate their own growth, as large accretion rates can head up the accreting material sufficiently for it to become unbound.  Another limiting physical effect is that for BHs above a certain mass, the radius of the innermost stable circular orbit is larger than the accretion disk's self-gravitation radius, preventing the formation of such a disk (King 2016, MNRAS, 456, L109). Empirically, a limit is expected from extrapolating the SMBH mass - galaxy bulge luminosity relation to the largest bulge luminosities, which correspond to the brightest central cluster galaxies.

We have added text to Section 2.2 that expands upon and hopefully clarifies our reasoning for the selected upper mass cutoff value.

-----------------------------------------

Line 306: The nearby galaxies with more massive SMBHs than the M87 SMBH are not rare and powerful jet radio sources like M87. Does your ERDF model indicate that they are less likely to have luminous 230 GHz cores than M87? It would help the reader to know if radio loudness at cm wavelengths in your model is correlated with ring luminosity at mm wavelengths. Could you easily improve your statistics currently based on M87 by measuring the 230 GHz flux densities of a few nearby galaxies containing very massive SMBHs?

> The SED model of Section 2.3 (which uses the BHMF of Section 2.2 and the ERDF of Section 2.4) predicts the 230 GHz emission from the accretion inflow (ADAF) only. Specifically, our model does not include a jet component and thus cannot constrain the presence or strength of any jet component.  Detailed ADAF modeling of specific nearby EHT targets (e.g., Bandyopadhyay et al. 2019, MNRAS, 490, 4606) shows that these fractional contributions can vary significantly from source to source.  Thus ~arcsec-scale or 230 GHz fluxes cannot be used to predict the fractional contribution of the jet vs accretion flow in EHT observations.  The cm-wave VLBI flux is typically dominated by the jet (not the ADAF), due their their very different spectral slopes, and thus cm-wave VLBI (even from the GMVA at 86 GHz) cannot provide a strong constraint on the EHT flux observable from the accretion inflow.

In summary, the referee's comment is highly relevant, but at the current time M87 is the only reference point we have.  We are currently pursuing exactly what the referee suggests (i.e., exploratory EHT observations of samples of nearby galaxies with massive SMBHs), but results will take some years.

We have added text to Section 2.3 of the paper that emphasizes the point that our SED model does not contain any jet component.

-----------------------------------------

Figure 2: This figure is difficult to interpret because it plots Φ' as a function of log(M); plotting φ' instead would make it easier to estimate the relative numbers in different logarithmic mass ranges. It appears that most of the SMBHs observable in the near future will have masses M & 3 × 109 M, where the BHMFs envelope has a large width ∼ 104. Does this mean the resulting estimates of N are uncertain within that factor? Or do nearly all of the observable SMBHs have redshifts z  1 so that the actual uncertainty in M is only the width of the red curves?

> We have now replaced the previous Figure 2 with one that shows M Φ' instead of Φ'.  The envelopes shown in the right panel do not indicate uncertainties in the BHMFs, but rather simply show their shapes at z=0 and z=6 on a single plot to ease direct comparison.

-----------------------------------------

Line 349: The maximum brightness temperature of an optically thin synchrotron source is the kinetic temperature of the electrons emitting most at the observing frequency. The brightness temperature of the M87 SMBH is TB ∼ 1010 K, so it seems that the EHT must observe sources not too far above the synchrotron self-absorption turnover frequency where τ ∼ 1. Is that so?

> That is correct.  As can be seen in the right panel of Figure 13 and in the left panel of Figure 14, the predicted SED (given M87's mass and accretion rate) peaks just shy of the EHT's observing frequency of 230 GHz.

-----------------------------------------

Figure 3 caption: State in the caption that P(λ) is the probability per log(λ), not the probability per unit λ. Likewise in line 451.

> Done.

-----------------------------------------

Line 833: There is a big difference between the σν ∼ 0.5 Jy currently needed to phase up ALMA in real time and the σν ∼ 10−3 Jy your predict for ALMA with an improved phasing algorithm or enough sensitivity to use external phase calibrators (line 836). By what factor is an improved phasing algorithm likely to reduce the σν ∼ 0.5 Jy needed to phase up ALMA? Surely it is not 500? Then the question becomes, how practical is external phase calibration at 230 or 345 GHz given that the phase calibrator has to be close to the target and strong enough? External calibration at λ ∼ 4 mm will be a problem for the ngVLA, for example.

> We first note that in its latest proposal cycle, ALMA has relaxed the 0.5 Jy passive phasing limit, so we have adjusted the text in the paper to reflect this fact.

We also note that it is not necessary to improve the phasing threshold all the way to 1 mJy.  Most of the benefit comes from improving sensitivity to the Pareto front -- with only diminishing returns for improving beyond it -- which for a 20uas angular resolution at 230 GHz observing frequency is about 70 mJy.  So by improving its effective sensitivity to < 70 mJy, the EHT can maximally utilize its angular resolution (for the purposes of detecting additional SMBH shadows).  I.e., by improving its sensitivity from 0.5 Jy to 70 mJy, the EHT can increase the expected source counts by ~an order of magnitude; further improving the sensitivity from 70 mJy down to 1 mJy only increases the expected source counts by an additional ~40\%.  We point out this 70 mJy target sensitivity in Section 4.2 and in the conclusions of the paper.

To determine whether a phasing improvement from 0.5 Jy to 70 mJy is feasible in the near future, we consider an SNR argument.  Individual ALMA dishes have SEFDs of ~6000 Jy, and observations are carried out with 8GHz of bandwidth in each of two polarizations.  Assuming an 88% efficiency from 2-bit digitization losses, the expected SNR on a single ALMA baseline in 10 seconds of observation is ~80 for a S = 1 Jy source.  When the array is observing with N stations it measures ~N^2/2 visibility phases, and we need to solve for ~N station phase terms in order to phase up the array.  This means that there are ~N/2 constraints per model parameter, and thus the SNR of the measurement goes as ~80*sqrt(N/2)*S.  When observing with a (conservative) N=25 stations, the expected phasing SNR is thus ~20 for a 70 mJy source.  So we expect to be able to phase up ALMA on sources that are substantially weaker than the previous 0.5 Jy limit.  We now note in the text that ALMA should be able to achieve this target sensitivity.

-----------------------------------------

Line 870: Good point. On the other hand, 345 GHz requires much better (worldwide) observing weather than 230 GHz. By what factor will going to 345 GHz reduce the usable observing time for the EHT?

> A recent paper by Raymond et al. (2021, ApJS, 253, 5) evaluated the weather performance at EHT and potential ngEHT sites to determine the prospects for both 230 GHz and 345 GHz observations.  They found that many of these sites are suitable for observations at 345 GHz with some regularity (e.g., median atmospheric transmittance > 50% during the winter months).  Though the specific sites that will be incorporated into the ngEHT array have yet to be finalized, presumably the 345GHz-capable locations will be heavily represented among them.

-----------------------------------------

Line 894: To image “in excess of a million SMBH shadows” (line 21), Figure 4 (bottom) and Figure 7 indicate that the sensitivity of the EHT must be increased by a factor of 1000 (from 10−3 Jy to < 10−6 Jy) and the resolution must be multiplied by at least 60 (from 20 µas to 0.3 µas). That suggests to me a factor of 1000 in collecting area over ALMA on baselines much larger than the Earth, e.g. 54 × 1000 12 m dishes in orbits. Wouldn’t that cost >$1013 ∼ 1000 JWSTs? How would 54000 × 16 ∼ 106 GHz of data be transmitted back to Earth? There are q≈ 104 hours per year, so observing 106 sources for 10 hr each would take > 103 yr. The skeptical reader should be given at least some numbers and a brief discussion of how you think these things might happen, plus whether N > 106 SMBH masses are worth it.

> The point about the demanding telescope requirements is a good one.  To access a million SMBH shadows requires an angular resolution of ~0.1 uas and a flux density sensitivity of ~1 uJy (see Table 2 in the paper).  This resolution could be achieved using a baseline between Earth and the Earth-Sun L2 Lagrange point, such as may be accessible using either the Millimetron or Origins space telescopes (both proposed to be 10-meter-class dishes operating at the relevant frequencies).  For a 230 GHz baseline between ALMA and a 10-meter space antenna, observing for 10 hours with 16 GHz of bandwidth yields sensitivities of < 10 uJy, and observing for 100 hours with 64 GHz of bandwidth yields sensitivities of ~1 uJy.  The corresponding sensitivities are approximately doubled for the same 10-meter space antenna observing at 86 GHz on a baseline to the phased core of the ngVLA.  While these requirements are certainly daunting, they do not seem to be out of the realm of either technological or financial possibility in the foreseeable future.

However, we note that a telescope's ability to access a million objects does not mean that it would be required to observe all of them; indeed, we fully agree with the referee's point about the implausibility of actually carrying out such a volume of observations in a practical amount of time.  Instead, one of the primary benefits of having access to a large population of sources would be that we could then preferentially select targets of high interest (e.g., systems at high inclination, SMBHs with external mass constraints, binary SMBH systems, etc.) that may make up only a small fraction of the total population.  So while we agree that actually observing a million SMBH shadows with forseeable+affordable telescopes seems unlikely, the ability to access a population of this size remains plausible and retains substantial scientific promise.

We have now added text to Section 4.2 that discusses the extreme sensitivities required to access large numbers of objects on long Earth-space baselines.

-----------------------------------------

Appendix C.1.: This static Euclidean extrapolation of the source count based on one source (M87) is doubtful unless most of the SMBHs in question are at low redshifts. Are they?

> Within certain intervals in the (theta_r, sigma_nu) space, yes, the majority of accessible SMBHs are found at low redshifts (see Figure 8).  But in general we agree that most of the SMBHs will be found at moderate redshifts and that a Euclidean extrapolation is not necessarily a good approximation for the source counts in that region.  However, we note that the approximating expressions provided in this Appendix C are meant to be only that; i.e., they are not substitutions for, but are merely approximations to, the complete calculations performed in the main text (which do properly account for cosmological effects on volume elements).  While the functional forms of the approximations are motivated by Euclidean geometry, the source counts from the full computation indeed deviate from such a geometry, and the effect is especially noticeable for small values of theta_r and sigma_nu (see Figure 17).

